Approximation Strategies for Incomplete MaxSAT

Incomplete MaxSAT solving aims to quickly find a solution that attempts to minimize the sum of the weights of the unsatisfied soft clauses without providing any optimality guarantees. In this paper, we propose two approximation strategies for improving incomplete MaxSAT solving. In one of the strategies, we cluster the weights and approximate them with a representative weight. In another strategy, we break up the problem of minimizing the sum of weights of unsatisfiable clauses into multiple minimization subproblems. Experimental results show that approximation strategies can be used to find better solutions than the best incomplete solvers in the MaxSAT Evaluation 2017.

==> plots/bmo-10.dat <==
clusters	score
1	0.7259354283
2	0.7421640245
3	0.7492739931
4	0.7479771047
5	0.749256717
50	0.770653895
100	0.7701305802
\#weights	0.7708947345


==> plots/bmo-300.dat <==
clusters	score
1	0.7852319664
2	0.8401237055
3	0.8486602126
4	0.8466908408
5	0.8517814487
50	0.8774910217
100	0.8717357169
\#weights	0.9041189075


==> plots/bmo-60.dat <==
clusters	score
1	0.7637332287
2	0.8092441905
3	0.8167943127
4	0.8159980602
5	0.8192764748
50	0.8409165921
100	0.8384480494
\#weights	0.8605826164


==> plots/bmo-time.dat <==
time	score	solver
10	0.7708947345    bmo		
60	0.8605826164    bmo		
300	0.9041189075    bmo		


==> plots/gte-lsu-10.dat <==
0	0.6477572866
1	0.7214030657
2	0.7343615335
3	0.7320349643
4	0.7270299191
5	0.717530067


==> plots/gte-lsu-300.dat <==
0	0.7215042223
1	0.7872454531
2	0.8115189294
3	0.8043379967
4	0.799096688
5	0.7990691352


==> plots/gte-lsu-60.dat <==
0	0.6895238087
1	0.7646006688
2	0.7866919128
3	0.7743326217
4	0.7704569274
5	0.7710549798


==> plots/gte-lsu-clauses.dat <==
0	3091.707332
1	42.03059537
2	155.1839568
3	318.1631689
4	591.3897484
5	2234.515055


==> plots/gte-lsu-vars.dat <==
0	12.6114475
1	2.73599275
2	4.378995898
3	6.00937982
4	7.365898173
5	14.89891112


==> plots/gte-time.dat <==
time	score	solver
10	0.7343615335    gtelsu		
60	0.7866919128     gtelsu		
300	0.8115189294    gtelsu		


==> plots/maxroster-time.dat <==
time	score	solver
10	0.6638922573    maxroster	
60	0.8102230071    maxroster	
300	0.8673852157    maxroster	


==> plots/qmaxsat-time.dat <==
time	score	solver
10	0.6542771316	qmaxsat		
60	0.7259955709     qmaxsat		
300	0.7894745174    qmaxsat		


==> plots/wpm3-time.dat <==
time	score		solver			
10	0.6906660575    wmp2		
60	0.7474431147    wpm2		
300	0.7782311738	wpm2		

